Undirected $(1+\varepsilon)$-Shortest Paths via Minor-Aggregates: Near-Optimal Deterministic Parallel & Distributed Algorithms

This paper presents near-optimal deterministic parallel and distributed algorithms for computing $(1+\varepsilon)$-approximate single-source shortest paths in any undirected weighted graph. On a high level, we deterministically reduce this and other shortest-path problems to $\tilde{O}(1)$ Minor-Aggregations. A Minor-Aggregation computes an aggregate (e.g., max or sum) of node-values for every connected component of some subgraph. Our reduction immediately implies: Optimal deterministic parallel (PRAM) algorithms with $\tilde{O}(1)$ depth and near-linear work. Universally-optimal deterministic distributed (CONGEST) algorithms, whenever deterministic Minor-Aggregate algorithms exist. For example, an optimal $\tilde{O}(HopDiameter(G))$-round deterministic CONGEST algorithm for excluded-minor networks. Several novel tools developed for the above results are interesting in their own right: A local iterative approach for reducing shortest path computations "up to distance $D$" to computing low-diameter decompositions "up to distance $\frac{D}{2}$". Compared to the recursive vertex-reduction approach of [Li20], our approach is simpler, suitable for distributed algorithms, and eliminates many derandomization barriers. A simple graph-based $\tilde{O}(1)$-competitive $\ell_1$-oblivious routing based on low-diameter decompositions that can be evaluated in near-linear work. The previous such routing [ZGY+20] was $n^{o(1)}$-competitive and required $n^{o(1)}$ more work. A deterministic algorithm to round any fractional single-source transshipment flow into an integral tree solution. The first distributed algorithms for computing Eulerian orientations.

==> Deterministic_SSSP/reviewer-comments.txt <==
Instruction: when a comment is addressed, just delete it. It should be emptyish in the end.


-Minor aggregation operation is very similar to the leader contraction operation of low hop emulator and super clustering operation of hopset. It would be good to have a short discussion to clarify the differences. This is especially good for readers that are not deep in this area. [DONE: Goran] ................. Goran: as far as I can tell, there is no similarities between minor aggregation and anything that happens in hopsets (I think I mostly understand the low hop emulator and hopset constructions works and really can't see any similarities between them; happy to discuss). I'm going to ignore the comment for now.


However, I found the paper somewhat difficult to follow. The paper is obviously a very early draft of the work ("give argument for why here!" on page 24), and I had a very difficult time following the construction and analysis of the oblivious routing. I believe the results claimed in the paper based on my limited reading, but I was not able to fully understand the arguments given in Section 4.

Nevertheless, I feel that this paper introduces several elegant and useful ideas for this problem: I recommend acceptance.

[TODO: Jason]


readthroughs:
sec 1  ... Christoph, Goran, Vasek .. Goran: DONE
sec 2  ... Vasek
sec 3  ... Christoph
sec 4  ... Goran ... I did a pass, not too deep. I guess it's submittable.
sec 5  ... Jason
sec 6  ... Vasek

--- Someone should also combine tihngs into camera ready (template and stuff)


==> reviewer-comments.txt <==
Instruction: when a comment is addressed, just delete it. It should be emptyish in the end.


-Minor aggregation operation is very similar to the leader contraction operation of low hop emulator and super clustering operation of hopset. It would be good to have a short discussion to clarify the differences. This is especially good for readers that are not deep in this area. [DONE: Goran] ................. Goran: as far as I can tell, there is no similarities between minor aggregation and anything that happens in hopsets (I think I mostly understand the low hop emulator and hopset constructions works and really can't see any similarities between them; happy to discuss). I'm going to ignore the comment for now.


However, I found the paper somewhat difficult to follow. The paper is obviously a very early draft of the work ("give argument for why here!" on page 24), and I had a very difficult time following the construction and analysis of the oblivious routing. I believe the results claimed in the paper based on my limited reading, but I was not able to fully understand the arguments given in Section 4.

Nevertheless, I feel that this paper introduces several elegant and useful ideas for this problem: I recommend acceptance.

[TODO: Jason]


readthroughs:
sec 1  ... Christoph, Goran, Vasek .. Goran: DONE
sec 2  ... Vasek
sec 3  ... Christoph
sec 4  ... Goran ... I did a pass, not too deep. I guess it's submittable.
sec 5  ... Jason
sec 6  ... Vasek

--- Someone should also combine tihngs into camera ready (template and stuff)

